Free Lunch in the Forest: Functionally-Identical Pruning of Boosted Tree Ensembles

Tree ensembles, including boosting methods, are highly effective and widely used for tabular data. However, large ensembles lack interpretability and require longer inference times. We introduce a method to prune a tree ensemble into a reduced version that is "functionally identical" to the original model. In other words, our method guarantees that the prediction function stays unchanged for any possible input. As a consequence, this pruning algorithm is lossless for any aggregated metric. We formalize the problem of functionally identical pruning on ensembles, introduce an exact optimization model, and provide a fast yet highly effective method to prune large ensembles. Our algorithm iteratively prunes considering a finite set of points, which is incrementally augmented using an adversarial model. In multiple computational experiments, we show that our approach is a "free lunch", significantly reducing the ensemble size without altering the model's behavior. Thus, we can preserve state-of-the-art performance at a fraction of the original model's size.

==> csv/ab/ab-l0-vs-l1.csv <==
dataset,ensemble,n-fitted-estimators,n-active-estimators-l0,accuracy-before-pruning-l0,accuracy-after-pruning-l0,fidelity-l0,n-oracle-calls-l0,elapsed-time-l0,n-active-estimators-l1,accuracy-before-pruning-l1,accuracy-after-pruning-l1,fidelity-l1,n-oracle-calls-l1,elapsed-time-l1,accuracy-l0
Breast-Cancer,ab,50,20.2,0.9532846715328468,0.9532846715328468,1.0,32.0,166.2187861442566,20.2,0.9532846715328468,0.9532846715328468,1.0,25.2,12.554682111740112,0.9532846715328468
COMPAS,ab,50,12.6,0.6665701881331404,0.6665701881331404,1.0,16.0,72.32934889793395,12.6,0.6665701881331404,0.6665701881331404,1.0,15.6,13.531244230270385,0.6665701881331404
ELEC2,ab,50,12.4,0.7729954515919428,0.7729954515919428,1.0,1.6,3.3831523418426515,12.4,0.7729954515919428,0.7729954515919428,1.0,1.6,7.4704893112182615,0.7729954515919428
FICO,ab,50,16.2,0.7142447418738049,0.7142447418738049,1.0,21.8,455.6948860168457,16.2,0.7142447418738049,0.7142447418738049,1.0,19.0,30.012497901916504,0.7142447418738049
HTRU2,ab,50,9.4,0.977486033519553,0.977486033519553,1.0,17.6,24.598552703857422,9.4,0.977486033519553,0.977486033519553,1.0,12.6,26.46824355125427,0.977486033519553
House-16H,ab,50,34.8,0.8557449962935507,0.8557449962935507,1.0,41.8,643.4275921344757,34.8,0.8557449962935507,0.8557449962935507,1.0,40.2,234.6570897102356,0.8557449962935507
Ionosphere,ab,50,26.6,0.9070422535211268,0.9070422535211268,1.0,57.4,4474.754825687409,26.6,0.9070422535211268,0.9070422535211268,1.0,46.6,131.6291739463806,0.9070422535211268
Pima-Diabetes,ab,50,25.0,0.7792207792207793,0.7792207792207793,1.0,27.8,189.38292570114135,25.0,0.7792207792207793,0.7792207792207793,1.0,24.2,16.09542942047119,0.7792207792207793
PoL,ab,50,15.6,0.9089737233515122,0.9089737233515122,1.0,6.2,6.091242504119873,15.6,0.9089737233515122,0.9089737233515122,1.0,5.8,8.415433740615844,0.9089737233515122
Seeds,ab,50,8.8,0.8904761904761905,0.8904761904761905,1.0,5.6,4.668749618530273,9.8,0.8904761904761905,0.8904761904761905,1.0,4.0,4.4928806781768795,0.8904761904761905
Spambase,ab,50,26.4,0.9337676438653636,0.9337676438653636,1.0,47.6,764.7723852157593,26.4,0.9337676438653636,0.9337676438653636,1.0,43.2,118.17452793121338,0.9337676438653636


==> csv/ab/ab-l1.csv <==
dataset,accuracy-50,accuracy-100,accuracy-200,accuracy-500,accuracy-1000,elapsed-time-50,elapsed-time-100,elapsed-time-200,elapsed-time-500,elapsed-time-1000,fidelity-50,fidelity-100,fidelity-200,fidelity-500,fidelity-1000,n-active-estimators-50,n-active-estimators-100,n-active-estimators-200,n-active-estimators-500,n-active-estimators-1000,n-oracle-calls-50,n-oracle-calls-100,n-oracle-calls-200,n-oracle-calls-500,n-oracle-calls-1000
Breast-Cancer,0.9532846715328468,0.9532846715328468,0.9547445255474452,0.9518248175182482,0.9532846715328466,12.554682111740112,37.0209499835968,110.03157167434692,384.263664150238,903.5122760295868,1.0,1.0,1.0,1.0,1.0,20.2,26.4,31.2,39.8,45.4,25.2,34.0,42.4,52.8,62.2
COMPAS,0.6665701881331404,0.6670043415340087,0.6672937771345875,0.6672937771345875,0.6672937771345875,13.531244230270383,39.22298340797424,99.37348556518556,218.159286737442,616.2574239253997,1.0,1.0,1.0,1.0,1.0,12.6,12.8,13.0,13.0,13.0,15.6,16.4,17.2,14.8,15.8
ELEC2,0.7729954515919428,0.7976868096166342,0.8040285899935024,0.8109681611435997,0.8119558154645874,7.470489311218261,119.88610219955444,1271.7488699913024,8762.389198970795,26493.399172258378,1.0,1.0,1.0,1.0,1.0,12.4,20.2,39.6,79.0,104.4,1.6,6.4,31.6,69.8,96.6
FICO,0.7142447418738049,0.7153919694072657,0.7160611854684513,0.7162523900573614,0.7162523900573614,30.012497901916504,107.1528537273407,208.1077912330628,593.1944542407989,1434.4194096088409,1.0,1.0,1.0,1.0,1.0,16.2,18.0,18.0,18.0,18.0,19.0,24.0,24.2,25.8,24.8
HTRU2,0.977486033519553,0.977709497206704,0.9778212290502794,0.9779888268156424,0.978100558659218,26.46824355125427,266.8813488483429,752.0953700065613,5517.029025316238,18636.76448674202,1.0,1.0,1.0,1.0,1.0,9.4,29.0,39.6,70.2,99.0,12.6,34.4,45.6,91.8,127.8
House-16H,0.8557449962935507,0.8629355077835434,0.8685693106004448,0.8717568569310601,0.8711638250555968,234.6570897102356,1519.670908355713,6113.69218916893,14380.755673074722,27127.347996520995,1.0,1.0,1.0,1.0,1.0,34.8,55.4,86.0,123.8,150.6,40.2,65.8,116.4,155.2,171.8
Ionosphere,0.9070422535211268,0.9154929577464788,0.9070422535211268,0.9126760563380282,0.904225352112676,131.6291739463806,835.2442865371704,2184.493156671524,4890.151061153412,7013.6940495967865,1.0,1.0,1.0,1.0,1.0,26.6,41.6,59.8,90.8,113.8,46.6,66.0,84.8,130.2,155.8
Pima-Diabetes,0.7792207792207793,0.764935064935065,0.7662337662337663,0.764935064935065,0.7467532467532467,16.09542942047119,60.804617166519165,281.96818261146547,1264.2845208644867,4145.42430896759,1.0,1.0,1.0,1.0,1.0,25.0,35.8,48.8,70.4,96.0,24.2,37.6,57.4,88.0,126.2
PoL,0.9089737233515122,0.9296975706494794,0.9315815567674764,0.9316807139315816,0.9364402578086268,8.415433740615844,39.65026917457581,193.66105298995973,1840.2628237724305,8058.974116754532,1.0,1.0,1.0,1.0,1.0,15.6,18.2,26.6,52.4,74.8,5.8,9.4,20.8,61.2,88.2
Seeds,0.8904761904761905,0.8904761904761905,0.8904761904761905,0.8904761904761905,0.8904761904761905,4.49288067817688,6.810220050811767,10.574357414245606,22.105988931655883,44.469774913787845,1.0,1.0,1.0,1.0,1.0,9.8,9.8,9.8,9.8,9.8,4.0,4.2,4.2,4.0,4.0
Spambase,0.9337676438653636,0.936373507057546,0.9431053203040174,0.9454940282301844,0.9463626492942452,118.17452793121338,1623.773443031311,2866.903171825409,6294.161027431488,19039.529951381683,1.0,1.0,1.0,1.0,1.0,26.4,42.2,62.6,103.2,147.8,43.2,72.4,91.8,123.8,204.0


==> csv/baselines-ab.csv <==
n-fitted-estimators,n-active-estimators,method,accuracy-before-pruning,accuracy-after-pruning,fidelity
100,28.127272727272725,FIPE,0.8555443716314329,0.8555443716314329,1.0
100,28.127272727272725,DREP,0.8555443716314329,0.8167896739046043,0.8756383979696584
100,28.127272727272725,IC,0.8555443716314329,0.8055664894583138,0.8750389366224257
100,28.127272727272725,IMD,0.8555443716314329,0.4108080434031332,0.3707739042178622
200,39.54545454545455,FIPE,0.8569961550088443,0.8569961550088443,1.0
200,39.54545454545455,DREP,0.8569961550088443,0.8124690707002665,0.8670561014220673
200,39.54545454545455,IC,0.8569961550088443,0.8077189857700336,0.8732536343604372
200,39.54545454545455,IMD,0.8569961550088443,0.3756646534798923,0.3291855631778141
500,60.945454545454545,FIPE,0.8583042621374136,0.8583042621374136,1.0
500,60.945454545454545,DREP,0.8583042621374136,0.8072061201522118,0.8598148203175433
500,60.945454545454545,IC,0.8583042621374136,0.8028906776503484,0.8639689794837535
500,60.945454545454545,IMD,0.8583042621374136,0.327549051410917,0.2806410634554488
1000,79.32727272727273,FIPE,0.8565735213044712,0.8565735213044712,1.0
1000,79.32727272727273,DREP,0.8565735213044712,0.8069986957640554,0.8571704341296549
1000,79.32727272727273,IC,0.8565735213044712,0.7904472228891898,0.8285271173938138
1000,79.32727272727273,IMD,0.8565735213044712,0.383039987287073,0.3494542312866531


==> csv/datasets.csv <==
dataset,n-samples,n-features,n-classes,n-binary,n-numeric,n-categorical
ELEC2,38474,7,2,0,7,0
Seeds,210,7,3,0,7,0
House-16H,13488,16,2,0,16,0
FICO,10459,17,2,17,0,0
HTRU2,17898,8,2,0,8,0
Ionosphere,351,33,2,1,32,0
COMPAS-ProPublica,6907,12,2,12,0,0
Pima-Diabetes,768,8,2,0,8,0
Breast-Cancer-Wisconsin,683,9,2,0,9,0
PoL,10082,26,2,0,26,0
Spambase,4601,57,2,0,57,0


==> csv/l0-vs-l1.csv <==
ensemble,max-depth,dataset,n-fitted-estimators,accuracy-0,accuracy-1,elapsed-time-0,elapsed-time-1,fidelity-0,fidelity-1,n-active-estimators-0,n-active-estimators-1,n-oracle-calls-0,n-oracle-calls-1
gb,1,Breast-Cancer,50,0.9693430656934308,0.9693430656934308,3704.4057866096496,6.456806826591492,1.0,1.0,12.6,15.7,14.7,11.0
gb,1,COMPAS,50,0.6602026049204053,0.6602026049204053,104.58109436035156,3.690699005126953,1.0,1.0,7.2,7.2,5.2,4.9
gb,1,ELEC2,50,0.7467706302794023,0.7467706302794023,76.87525129318237,31.771412944793703,1.0,1.0,20.7,21.3,7.8,6.7
gb,1,FICO,50,0.7090822179732313,0.7090822179732313,3979.357525682449,10.965019488334656,1.0,1.0,12.8,13.3,7.6,8.6
gb,1,HTRU2,50,0.969608938547486,0.969608938547486,3.409105324745178,5.207886433601379,1.0,1.0,7.3,8.3,3.0,3.3
gb,1,House-16H,50,0.8405485544848036,0.8405485544848036,4469.288355469704,85.80815851688385,1.0,1.0,36.3,37.8,27.3,20.3
gb,1,Ionosphere,50,0.9211267605633804,0.9211267605633804,3302.4775375127792,10.13202748298645,1.0,1.0,14.4,14.9,18.3,14.8
gb,1,Pima-Diabetes,50,0.7389610389610389,0.7389610389610389,2000.6330411672595,5.221681666374207,1.0,1.0,18.6,19.2,9.4,8.5
gb,1,PoL,50,0.9082796232027764,0.9082796232027764,133.4936826944351,7.71739912033081,1.0,1.0,12.7,13.2,6.4,5.8
gb,1,Seeds,50,0.9190476190476192,0.9190476190476192,1674.9195544719696,14.565704488754273,1.0,1.0,10.1,16.0,11.2,8.6
gb,1,Spambase,50,0.9194353963083604,0.9194353963083604,8319.066581249237,42.36320207118988,1.0,1.0,23.7,26.1,24.6,19.4
gb,3,Breast-Cancer,50,0.9620437956204378,0.9620437956204378,2355.296251249313,672.9583966970442,1.0,1.0,27.1,32.8,27.6,24.4
gb,3,COMPAS,50,0.6655571635311144,0.6655571635311144,4201.348417830467,48.37943513393402,1.0,1.0,14.8,26.5,17.2,10.8
gb,3,ELEC2,50,0.8124236517218973,0.8124236517218973,1247.2872287273408,948.3033069849014,1.0,1.0,48.3,49.7,22.3,21.4
gb,3,FICO,50,0.7153919694072657,0.7153919694072657,16488.959785628318,228.74703199863436,1.0,1.0,35.4,45.7,22.1,16.4
gb,3,HTRU2,50,0.9690502793296089,0.9690502793296089,3466.649098110199,2452.2023648500444,1.0,1.0,33.4,38.6,31.3,29.3
gb,3,House-16H,50,0.8719792438843588,0.8719792438843588,9637.240120053291,8205.401392912865,1.0,1.0,49.2,50.0,30.5,28.5
gb,3,Ionosphere,50,0.9295774647887324,0.9295774647887324,7370.842018747329,4174.309250617027,1.0,1.0,27.0,34.8,44.3,32.2
gb,3,Pima-Diabetes,50,0.7311688311688311,0.7311688311688311,15037.137974691392,3658.032907652855,1.0,1.0,32.6,42.9,33.9,29.8
gb,3,PoL,50,0.9585523054040654,0.9585523054040654,2505.087523365021,1002.385552597046,1.0,1.0,34.5,41.7,29.0,24.7
gb,3,Seeds,50,0.9333333333333332,0.9333333333333332,4444.300460863114,3715.605406498909,1.0,1.0,25.9,29.4,21.7,19.1
gb,3,Spambase,50,0.936373507057546,0.936373507057546,44649.817132306096,8828.833476638794,1.0,1.0,35.7,46.3,33.6,33.2
lgbm,1,Breast-Cancer,50,0.9532846715328468,0.9532846715328468,3397.027387523651,6.293352460861206,1.0,1.0,13.5,16.0,14.3,12.0
lgbm,1,COMPAS,50,0.6626628075253256,0.6626628075253256,90.31461236476898,3.799844694137573,1.0,1.0,8.6,9.1,5.0,5.4
lgbm,1,ELEC2,50,0.7466146848602989,0.7466146848602989,120.97215013504028,37.91322479248047,1.0,1.0,20.6,21.0,9.1,8.4
lgbm,1,FICO,50,0.7110898661567877,0.7110898661567877,4153.093128490448,8.928735995292664,1.0,1.0,13.5,14.0,8.9,8.5
lgbm,1,HTRU2,50,0.97804469273743,0.97804469273743,7.36387689113617,7.9073480606079105,1.0,1.0,6.8,7.8,5.5,5.1
lgbm,1,House-16H,50,0.8418087472201631,0.8418087472201631,3209.868301606178,76.8925626039505,1.0,1.0,35.9,37.6,25.6,19.4
lgbm,1,Ionosphere,50,0.9380281690140844,0.9380281690140844,2836.4055317163466,6.715996837615966,1.0,1.0,13.4,14.9,14.1,13.1
lgbm,1,Pima-Diabetes,50,0.7623376623376623,0.7623376623376623,641.4191502809524,3.382826447486877,1.0,1.0,14.8,16.0,7.2,6.6
lgbm,1,PoL,50,0.9039167079821516,0.9039167079821516,37.2224915266037,5.664480686187744,1.0,1.0,10.8,11.0,5.8,5.0
lgbm,1,Seeds,50,0.919047619047619,0.919047619047619,3173.5471319675444,14.032762908935547,1.0,1.0,12.7,20.4,14.0,9.2
lgbm,1,Spambase,50,0.9192182410423452,0.9192182410423452,3168.9859940290453,30.020437955856323,1.0,1.0,23.1,25.0,19.7,17.5
lgbm,3,Breast-Cancer,50,0.9664233576642336,0.9664233576642336,2285.9232297182084,281.0271934747696,1.0,1.0,26.1,31.5,29.7,21.7
lgbm,3,COMPAS,50,0.6639652677279305,0.6639652677279305,3730.929495096207,36.91391937732696,1.0,1.0,13.8,24.3,15.7,10.3
lgbm,3,ELEC2,50,0.8096166341780376,0.8096166341780376,964.4822813510896,347.2403741121292,1.0,1.0,45.1,49.4,20.2,17.6
lgbm,3,FICO,50,0.7149139579349904,0.7149139579349904,15850.48134021759,168.60125329494477,1.0,1.0,35.7,45.6,21.4,15.2
lgbm,3,HTRU2,50,0.9797765363128492,0.9797765363128492,3374.962739062309,597.8833956956863,1.0,1.0,31.5,36.3,30.6,25.4
lgbm,3,House-16H,50,0.8699777613046701,0.8699777613046701,7440.192746305465,8813.325484490395,1.0,1.0,49.3,50.0,28.4,30.9
lgbm,3,Ionosphere,50,0.943661971830986,0.943661971830986,6372.617522406578,4432.094754481315,1.0,1.0,27.2,34.6,42.7,37.1
lgbm,3,Pima-Diabetes,50,0.7545454545454545,0.7545454545454545,8522.819236135483,1805.713817381859,1.0,1.0,31.9,41.7,30.3,26.5
lgbm,3,PoL,50,0.9548834903321766,0.9548834903321766,1799.6052421092986,113.71164286136629,1.0,1.0,29.3,35.9,23.0,17.0
lgbm,3,Seeds,50,0.9333333333333332,0.9333333333333332,3103.391645717621,2214.969258117676,1.0,1.0,26.1,31.8,18.5,16.7
lgbm,3,Spambase,50,0.9359391965255156,0.9359391965255156,28476.834036922453,7012.245933771133,1.0,1.0,34.4,44.7,28.1,29.1
rf,1,Breast-Cancer,50,0.94014598540146,0.94014598540146,256.16788296699525,4.734975957870484,1.0,1.0,8.5,9.9,5.5,5.1
rf,1,COMPAS,50,0.6544138929088278,0.6544138929088278,159.20549733638762,7.784481072425843,1.0,1.0,7.5,8.2,6.9,6.1
rf,1,ELEC2,50,0.7418583495776478,0.7418583495776478,748.5971973657608,79.32294385433197,1.0,1.0,16.2,17.6,14.3,13.0
rf,1,FICO,50,0.6987571701720842,0.6987571701720842,145.22574574947356,9.763394975662232,1.0,1.0,7.7,8.2,8.9,6.1
rf,1,HTRU2,50,0.9700558659217876,0.9700558659217876,2897.5250757694243,105.45439207553864,1.0,1.0,25.1,26.3,33.7,28.6
rf,1,House-16H,50,0.7730911786508525,0.7730911786508525,2347.771870779992,45.78203847408295,1.0,1.0,24.3,26.3,20.2,16.7
rf,1,Ionosphere,50,0.8422535211267606,0.8422535211267606,4534.544954919815,388.3913978815079,1.0,1.0,22.8,27.7,48.5,33.1
rf,1,Pima-Diabetes,50,0.7142857142857142,0.7142857142857142,689.8518880128861,19.823504209518436,1.0,1.0,17.9,19.0,18.3,14.8
rf,1,PoL,50,0.8500743678730789,0.8500743678730789,1307.1084824085235,33.0023814201355,1.0,1.0,16.8,17.3,17.6,15.3
rf,1,Seeds,50,0.8285714285714286,0.8285714285714286,1221.8113828659057,51.78224630355835,1.0,1.0,21.2,24.1,18.7,13.6
rf,1,Spambase,50,0.8310532030401738,0.8310532030401738,6290.588106369973,295.0647094011307,1.0,1.0,26.3,31.0,34.7,28.8
rf,3,Breast-Cancer,50,0.9708029197080292,0.9708029197080292,3006.4802964687347,1117.818277812004,1.0,1.0,26.6,33.9,33.0,27.3
rf,3,COMPAS,50,0.6633863965267728,0.6633863965267728,5245.316887187958,88.34532256126404,1.0,1.0,20.8,32.9,22.5,13.8
rf,3,ELEC2,50,0.7464587394411956,0.7464587394411956,8518.5043145895,3130.9657422780992,1.0,1.0,34.8,41.4,31.6,30.9
rf,3,FICO,50,0.7060229445506693,0.7060229445506693,5539.451656794548,170.9053368806839,1.0,1.0,31.0,37.1,23.4,19.0
rf,3,HTRU2,50,0.9763128491620112,0.9763128491620112,23797.28104906082,5152.336206746101,1.0,1.0,29.4,39.3,37.5,34.5
rf,3,House-16H,50,0.8292809488510008,0.8292809488510008,8040.155733752251,8709.946232676506,1.0,1.0,47.8,50.0,32.3,35.4
rf,3,Ionosphere,50,0.9380281690140844,0.9380281690140844,6412.521099257469,4701.881118535996,1.0,1.0,27.1,35.6,35.7,26.3
rf,3,Pima-Diabetes,50,0.7714285714285715,0.7714285714285715,38344.77942643165,4229.021784114838,1.0,1.0,31.0,43.2,33.6,29.4
rf,3,PoL,50,0.9138324243926624,0.9138324243926624,6473.333594751358,4406.032781291008,1.0,1.0,29.9,33.7,36.0,37.1
rf,3,Seeds,50,0.8857142857142858,0.8857142857142858,8701.124566817283,7437.554627752304,1.0,1.0,26.4,31.0,24.4,21.9
rf,3,Spambase,50,0.9051031487513572,0.9051031487513572,55918.93867413998,6024.673516082764,1.0,1.0,36.0,47.0,35.8,30.9
xgb,1,Breast-Cancer,50,0.9708029197080292,0.9708029197080292,3497.440756750106,5.64263083934784,1.0,1.0,12.6,15.3,14.7,10.9
xgb,1,COMPAS,50,0.658465991316932,0.658465991316932,87.2258392095566,3.442787933349609,1.0,1.0,7.1,7.1,5.2,4.8
xgb,1,ELEC2,50,0.7465367121507472,0.7465367121507472,77.19444706439972,31.23270032405853,1.0,1.0,19.5,19.7,6.9,6.0
xgb,1,FICO,50,0.7076481835564052,0.7076481835564052,3623.17019970417,10.080756735801696,1.0,1.0,13.0,13.5,8.0,8.1
xgb,1,HTRU2,50,0.975586592178771,0.975586592178771,5.201370358467102,5.530892276763916,1.0,1.0,8.8,9.8,4.1,3.5
xgb,1,House-16H,50,0.8413639733135657,0.8413639733135657,3238.45601875782,99.67820937633516,1.0,1.0,37.5,38.7,25.5,20.7
xgb,1,Ionosphere,50,0.9126760563380282,0.9126760563380282,1784.55119907856,5.361381316184998,1.0,1.0,11.4,12.2,12.9,9.3
xgb,1,Pima-Diabetes,50,0.7428571428571429,0.7428571428571429,1809.4835851192477,3.8366878032684326,1.0,1.0,17.1,17.6,8.3,7.0
xgb,1,PoL,50,0.9038175508180466,0.9038175508180466,35.9940826177597,6.200909805297852,1.0,1.0,10.9,11.0,4.8,5.2
xgb,1,Seeds,50,0.9142857142857144,0.9142857142857144,967.2620795965196,8.414088535308839,1.0,1.0,8.8,13.9,9.3,6.2
xgb,1,Spambase,50,0.9161780673181324,0.9161780673181324,6453.820571660996,32.427466416358946,1.0,1.0,21.8,24.3,22.1,18.3
xgb,3,Breast-Cancer,50,0.9693430656934308,0.9693430656934308,2403.8846225738525,116.6708238363266,1.0,1.0,23.7,30.6,28.3,18.6
xgb,3,COMPAS,50,0.6643994211287988,0.6643994211287988,3858.9096973657606,42.80802140235901,1.0,1.0,14.0,25.2,16.0,10.1
xgb,3,ELEC2,50,0.8088109161793373,0.8088109161793373,915.6482007265092,400.21921877861024,1.0,1.0,45.8,49.7,19.2,18.4
xgb,3,FICO,50,0.7147227533460804,0.7147227533460804,17803.649500131607,179.44071338176727,1.0,1.0,34.6,45.0,21.6,15.8
xgb,3,HTRU2,50,0.973072625698324,0.973072625698324,4154.853050875664,421.38483929634094,1.0,1.0,32.0,37.4,28.1,23.6
xgb,3,House-16H,50,0.8704225352112676,0.8704225352112676,9383.509042859076,6663.203916907311,1.0,1.0,49.2,50.0,32.2,26.6
xgb,3,Ionosphere,50,0.923943661971831,0.923943661971831,5877.671245503426,3351.4567846775053,1.0,1.0,27.2,32.6,41.8,31.0
xgb,3,Pima-Diabetes,50,0.7324675324675324,0.7324675324675324,9965.716738414763,1294.6106823921205,1.0,1.0,31.2,41.0,28.4,24.8
xgb,3,PoL,50,0.9555775904809124,0.9555775904809124,1813.6877850055691,126.97748911380768,1.0,1.0,31.0,38.2,23.7,18.5
xgb,3,Seeds,50,0.923809523809524,0.923809523809524,1640.7433404684066,277.7415924787521,1.0,1.0,23.6,29.1,19.0,14.5
xgb,3,Spambase,50,0.9350705754614548,0.9350705754614548,53950.281452798845,8308.94511423111,1.0,1.0,33.9,44.8,33.7,34.1


==> csv/l1-agg.csv <==
ensemble,max-depth,accuracy-50,accuracy-100,accuracy-200,prop-50,prop-100,prop-200
ab,0,0.7892262971678516,0.7721820952693956,0.7547757494593871,0.3714545454545455,0.26945454545454545,0.18672727272727271
gb,1,0.8456733136347213,0.8543001985726012,0.8573023621552227,0.3509090909090909,0.2780909090909091,0.2098181818181818
gb,3,0.8623137768406537,0.8646515894624258,0.8667282135692358,0.7970909090909092,0.7397272727272728,0.6792272727272727
lgbm,1,0.8487321699506104,0.8572575633223035,0.8623355216002224,0.35054545454545455,0.266,0.1953181818181818
lgbm,3,0.8660942692445616,0.8687647083202165,0.8695681552376032,0.7741818181818182,0.7333636363636363,0.6718636363636364
rf,1,0.8040509706845288,0.8091357964453656,0.81146644231539,0.392,0.2867272727272728,0.20054545454545455
rf,3,0.8460337634127856,0.8468382030000433,0.8484896626366063,0.772909090909091,0.6768181818181819,0.5876515151515151
xgb,1,0.8445653548946832,0.8531727411472136,0.8573261239081471,0.3329090909090909,0.2559090909090909,0.1894090909090909
xgb,3,0.8610582001316813,0.8617558746920243,0.8651666343218261,0.7701818181818182,0.7198181818181818,0.6362272727272728


==> csv/l1.csv <==
ensemble,max-depth,dataset,accuracy-50,accuracy-100,accuracy-200,elapsed-time-50,elapsed-time-100,elapsed-time-200,fidelity-50,fidelity-100,fidelity-200,n-active-estimators-50,n-active-estimators-100,n-active-estimators-200,n-oracle-calls-50,n-oracle-calls-100,n-oracle-calls-200,prop-50,prop-100,prop-200
gb,1,Breast-Cancer,0.9693430656934308,0.9649635036496352,0.9591240875912408,6.456806826591492,21.96971995830536,73.147047829628,1.0,1.0,1.0,15.7,20.6,24.2,11.0,17.4,22.9,0.314,0.20600000000000002,0.121
gb,1,COMPAS,0.6602026049204053,0.6654124457308248,0.6652677279305355,3.690699005126953,8.244475746154786,31.97102215290069,1.0,1.0,1.0,7.2,8.8,10.3,4.9,4.7,8.1,0.14400000000000002,0.08800000000000001,0.051500000000000004
gb,1,ELEC2,0.7467706302794023,0.7612215724496426,0.7961533463287849,31.771412944793703,158.6053245306015,492.43696484565737,1.0,1.0,1.0,21.3,31.2,47.6,6.7,11.0,16.2,0.426,0.312,0.23800000000000002
gb,1,FICO,0.7090822179732313,0.7102294455066922,0.7128107074569789,10.965019488334656,44.76674988269806,112.0812762737274,1.0,1.0,1.0,13.3,15.7,17.1,8.6,10.9,13.3,0.266,0.157,0.0855
gb,1,HTRU2,0.969608938547486,0.9720111731843576,0.965195530726257,5.207886433601379,77.52813730239868,379.9013533353806,1.0,1.0,1.0,8.3,22.0,39.7,3.3,12.4,25.4,0.166,0.22,0.1985
gb,1,House-16H,0.8405485544848036,0.8567828020756115,0.8662713120830245,85.80815851688385,1122.4422043800355,4121.732441592217,1.0,1.0,1.0,37.8,66.7,108.3,20.3,44.8,65.5,0.7559999999999999,0.667,0.5415
gb,1,Ionosphere,0.9211267605633804,0.9295774647887324,0.9352112676056338,10.13202748298645,112.70787110328676,571.3560369968415,1.0,1.0,1.0,14.9,25.2,41.0,14.8,27.6,39.6,0.298,0.252,0.205
gb,1,Pima-Diabetes,0.7389610389610389,0.7376623376623377,0.7324675324675325,5.221681666374207,28.701150751113893,127.43341302871704,1.0,1.0,1.0,19.2,29.9,41.9,8.5,17.0,28.5,0.384,0.299,0.2095
gb,1,PoL,0.9082796232027764,0.9325731284085276,0.9304908279623204,7.71739912033081,34.01667211055756,130.3279720544815,1.0,1.0,1.0,13.2,18.4,28.6,5.8,9.0,15.0,0.264,0.184,0.14300000000000002
gb,1,Seeds,0.9190476190476192,0.938095238095238,0.9285714285714286,14.565704488754273,51.99641993045807,130.64187743663788,1.0,1.0,1.0,16.0,28.7,36.9,8.6,12.5,14.4,0.32,0.287,0.1845
gb,1,Spambase,0.9194353963083604,0.928773072747014,0.9387622149837132,42.36320207118988,557.9805087327957,2583.9792051553727,1.0,1.0,1.0,26.1,38.7,66.0,19.4,36.7,58.9,0.522,0.387,0.33
gb,3,Breast-Cancer,0.9620437956204378,0.9649635036496352,0.9664233576642336,672.9583966970442,5202.01030023098,43244.56601479054,1.0,1.0,1.0,32.8,62.6,113.4,24.4,38.7,62.5,0.6559999999999999,0.626,0.5670000000000001
gb,3,COMPAS,0.6655571635311144,0.6635311143270621,0.6633863965267728,48.37943513393402,141.3883744955063,527.3310385942459,1.0,1.0,1.0,26.5,37.0,50.9,10.8,12.6,15.8,0.53,0.37,0.2545
gb,3,ELEC2,0.8124236517218973,0.8226900584795322,0.8387004548408058,948.3033069849014,15052.586069893838,48243.37591910362,1.0,1.0,1.0,49.7,98.8,193.8,21.4,44.1,63.6,0.9940000000000001,0.988,0.9690000000000001
gb,3,FICO,0.7153919694072657,0.714435946462715,0.7120458891013384,228.74703199863436,1144.8886303663253,6554.867801141739,1.0,1.0,1.0,45.7,81.1,141.0,16.4,22.6,33.0,0.914,0.8109999999999999,0.705
gb,3,HTRU2,0.9690502793296089,0.9664245810055864,0.9654189944134078,2452.2023648500444,20307.331630802157,31339.385250926018,1.0,1.0,1.0,38.6,78.3,152.9,29.3,53.4,71.0,0.772,0.7829999999999999,0.7645000000000001
gb,3,House-16H,0.8719792438843588,0.8793921423276501,0.8816901408450704,8205.401392912865,54952.43904266357,9290.82129533291,1.0,1.0,1.0,50.0,99.9,191.0,28.5,57.2,79.0,1.0,0.9990000000000001,0.955
gb,3,Ionosphere,0.9295774647887324,0.9323943661971832,0.9380281690140844,4174.309250617027,24023.90069460869,42280.54707460404,1.0,1.0,1.0,34.8,62.2,114.2,32.2,59.1,69.4,0.696,0.622,0.5710000000000001
gb,3,Pima-Diabetes,0.7311688311688311,0.7181818181818181,0.7168831168831169,3658.032907652855,20508.78058271408,22065.562981820105,1.0,1.0,1.0,42.9,76.6,139.6,29.8,48.8,63.2,0.858,0.7659999999999999,0.698
gb,3,PoL,0.9585523054040654,0.9681705503222608,0.9764997521070896,1002.385552597046,18573.93815295696,9715.99062986374,1.0,1.0,1.0,41.7,80.1,149.2,24.7,50.4,86.9,0.8340000000000001,0.8009999999999999,0.746
gb,3,Seeds,0.9333333333333332,0.938095238095238,0.9285714285714286,3715.605406498909,32567.72391335964,28114.81251704693,1.0,1.0,1.0,29.4,54.1,103.3,19.1,29.4,49.5,0.588,0.541,0.5165
gb,3,Spambase,0.936373507057546,0.942888165038002,0.9463626492942452,8828.833476638794,9570.334985661506,26551.41247696877,1.0,1.0,1.0,46.3,83.0,145.0,33.2,32.0,49.8,0.9259999999999999,0.83,0.725
lgbm,1,Breast-Cancer,0.9532846715328468,0.9576642335766422,0.9562043795620438,6.293352460861206,19.33015885353088,70.16169073581696,1.0,1.0,1.0,16.0,19.1,23.7,12.0,16.4,22.7,0.32,0.191,0.1185
lgbm,1,COMPAS,0.6626628075253256,0.665123010130246,0.666136034732272,3.799844694137573,10.804674172401429,29.74749476909637,1.0,1.0,1.0,9.1,9.9,11.3,5.4,6.2,7.7,0.182,0.099,0.0565
lgbm,1,ELEC2,0.7466146848602989,0.7589083820662769,0.7952176738141651,37.91322479248047,116.93802518844603,534.9748798847198,1.0,1.0,1.0,21.0,29.8,46.0,8.4,9.6,16.9,0.42,0.298,0.23
lgbm,1,FICO,0.7110898661567877,0.71414913957935,0.7157743785850861,8.928735995292664,33.05194981098175,104.61739172935486,1.0,1.0,1.0,14.0,16.0,17.4,8.5,10.7,12.9,0.28,0.16,0.087
lgbm,1,HTRU2,0.97804469273743,0.9783798882681564,0.9786033519553072,7.9073480606079105,74.6551310300827,376.29241077899934,1.0,1.0,1.0,7.8,19.6,32.4,5.1,13.0,23.8,0.156,0.196,0.162
lgbm,1,House-16H,0.8418087472201631,0.8557449962935507,0.8656041512231283,76.8925626039505,1030.25596473217,5067.047422170639,1.0,1.0,1.0,37.6,64.4,101.5,19.4,42.6,74.1,0.752,0.644,0.5075
lgbm,1,Ionosphere,0.9380281690140844,0.9380281690140844,0.9380281690140844,6.715996837615966,56.88038878440857,587.5778923988343,1.0,1.0,1.0,14.9,23.2,36.4,13.1,25.0,41.3,0.298,0.23199999999999998,0.182
lgbm,1,Pima-Diabetes,0.7623376623376623,0.7636363636363637,0.7636363636363637,3.382826447486877,22.12785041332245,91.98878326416016,1.0,1.0,1.0,16.0,27.2,38.2,6.6,15.2,24.1,0.32,0.272,0.191
lgbm,1,PoL,0.9039167079821516,0.9285076846802184,0.9328705999008428,5.664480686187744,28.517077565193176,99.36324307918548,1.0,1.0,1.0,11.0,16.7,26.1,5.0,8.9,14.0,0.22,0.16699999999999998,0.1305
lgbm,1,Seeds,0.919047619047619,0.938095238095238,0.9333333333333332,14.032762908935547,39.13593108654023,113.87664844989776,1.0,1.0,1.0,20.4,30.0,37.1,9.2,12.0,16.0,0.408,0.3,0.1855
lgbm,1,Spambase,0.9192182410423452,0.9315960912052116,0.9402823018458196,30.020437955856323,345.42677397727965,1782.4241072177888,1.0,1.0,1.0,25.0,36.7,59.6,17.5,32.3,52.1,0.5,0.36700000000000005,0.298
lgbm,3,Breast-Cancer,0.9664233576642336,0.9693430656934308,0.9649635036496352,281.0271934747696,4481.358841562271,22225.40976610184,1.0,1.0,1.0,31.5,63.5,116.4,21.7,38.5,57.9,0.63,0.635,0.5820000000000001
lgbm,3,COMPAS,0.6639652677279305,0.6662807525325615,0.6659913169319827,36.91391937732696,142.28581218719484,513.4455664157867,1.0,1.0,1.0,24.3,40.0,51.4,10.3,12.9,14.6,0.486,0.4,0.257
lgbm,3,ELEC2,0.8096166341780376,0.8170760233918128,0.8303313840155946,347.2403741121292,12630.963129544258,55810.30149667263,1.0,1.0,1.0,49.4,96.6,190.5,17.6,40.9,65.4,0.988,0.966,0.9525
lgbm,3,FICO,0.7149139579349904,0.7162523900573613,0.7140535372848948,168.60125329494477,1227.4934782505036,7334.514111042023,1.0,1.0,1.0,45.6,80.8,135.7,15.2,23.2,31.1,0.912,0.8079999999999999,0.6785
lgbm,3,HTRU2,0.9797765363128492,0.9800558659217876,0.9803351955307265,597.8833956956863,12331.62914996147,44612.166182017325,1.0,1.0,1.0,36.3,68.6,136.4,25.4,45.2,65.6,0.726,0.6859999999999999,0.682
lgbm,3,House-16H,0.8699777613046701,0.8791697553743514,0.8822090437361009,8813.325484490395,36835.948277568816,37740.91926372051,1.0,1.0,1.0,50.0,99.8,191.5,30.9,46.4,65.2,1.0,0.998,0.9575
lgbm,3,Ionosphere,0.943661971830986,0.9380281690140844,0.9380281690140844,4432.094754481315,12249.28310599327,16319.17323088646,1.0,1.0,1.0,34.6,65.9,117.8,37.1,46.1,46.8,0.6920000000000001,0.659,0.589
lgbm,3,Pima-Diabetes,0.7545454545454545,0.7493506493506493,0.7324675324675325,1805.713817381859,10829.973350286484,32897.13092062473,1.0,1.0,1.0,41.7,77.5,140.8,26.5,41.8,57.9,0.8340000000000001,0.775,0.7040000000000001
lgbm,3,PoL,0.9548834903321766,0.9631135349529004,0.9728309370352008,113.71164286136629,9341.447684049606,40006.00415451526,1.0,1.0,1.0,35.9,74.4,143.5,17.0,46.0,62.0,0.718,0.7440000000000001,0.7175
lgbm,3,Seeds,0.9333333333333332,0.9333333333333332,0.9333333333333332,2214.969258117676,14619.979322457311,48061.070850873,1.0,1.0,1.0,31.8,58.1,109.8,16.7,23.3,35.9,0.636,0.581,0.5489999999999999
lgbm,3,Spambase,0.9359391965255156,0.9444082519001086,0.9507057546145492,7012.245933771133,9761.973401427267,24161.067294716835,1.0,1.0,1.0,44.7,81.5,144.3,29.1,32.0,43.2,0.894,0.815,0.7215
rf,1,Breast-Cancer,0.94014598540146,0.9430656934306568,0.9474452554744526,4.734975957870484,12.304477643966674,35.131718730926515,1.0,1.0,1.0,9.9,10.6,12.2,5.1,6.3,8.3,0.198,0.106,0.061
rf,1,COMPAS,0.6544138929088278,0.6554269175108538,0.6519536903039074,7.784481072425843,17.265830516815186,44.146767711639406,1.0,1.0,1.0,8.2,9.1,9.4,6.1,6.1,7.5,0.16399999999999998,0.091,0.047
rf,1,ELEC2,0.7418583495776478,0.7427420402859,0.7426120857699805,79.32294385433197,308.9314120292664,939.2813024044036,1.0,1.0,1.0,17.6,24.5,34.7,13.0,19.7,29.6,0.35200000000000004,0.245,0.17350000000000002
rf,1,FICO,0.6987571701720842,0.7015296367112811,0.7012428298279159,9.763394975662232,23.568391132354737,60.41629199981689,1.0,1.0,1.0,8.2,9.8,10.5,6.1,5.8,7.0,0.16399999999999998,0.098,0.0525
rf,1,HTRU2,0.9700558659217876,0.9708379888268156,0.9706703910614524,105.45439207553864,526.5538108825683,2277.402384138107,1.0,1.0,1.0,26.3,41.1,63.2,28.6,45.6,76.3,0.526,0.41100000000000003,0.316
rf,1,House-16H,0.7730911786508525,0.7831727205337287,0.7841363973313566,45.78203847408295,335.39334907531736,1328.987652516365,1.0,1.0,1.0,26.3,40.7,55.5,16.7,30.0,49.2,0.526,0.40700000000000003,0.2775
rf,1,Ionosphere,0.8422535211267606,0.8309859154929577,0.8309859154929577,388.3913978815079,1707.7985415935516,3123.33047914505,1.0,1.0,1.0,27.7,42.0,59.9,33.1,52.5,70.1,0.5539999999999999,0.42,0.2995
rf,1,Pima-Diabetes,0.7142857142857142,0.7155844155844155,0.712987012987013,19.823504209518436,86.7096292257309,368.1526934862137,1.0,1.0,1.0,19.0,29.6,42.4,14.8,25.8,35.1,0.38,0.29600000000000004,0.212
rf,1,PoL,0.8500743678730789,0.8897372335151215,0.8898363906792266,33.0023814201355,203.38140687942504,747.1557083368301,1.0,1.0,1.0,17.3,23.1,29.9,15.3,28.4,38.8,0.34600000000000003,0.231,0.1495
rf,1,Seeds,0.8285714285714286,0.8380952380952381,0.8619047619047618,51.78224630355835,189.2977028369904,674.3672414779663,1.0,1.0,1.0,24.1,41.2,62.1,13.6,21.7,31.6,0.48200000000000004,0.41200000000000003,0.3105
rf,1,Spambase,0.8310532030401738,0.8293159609120522,0.832356134636265,295.0647094011307,1036.7156085729598,2570.1752507925034,1.0,1.0,1.0,31.0,43.7,61.4,28.8,40.0,61.1,0.62,0.43700000000000006,0.307
rf,3,Breast-Cancer,0.9708029197080292,0.9722627737226276,0.9693430656934308,1117.818277812004,6404.995335364341,22086.596132159237,1.0,1.0,1.0,33.9,59.5,111.8,27.3,45.4,70.0,0.6779999999999999,0.595,0.5589999999999999
rf,3,COMPAS,0.6633863965267728,0.6636758321273517,0.6632416787264834,88.34532256126404,241.2324739217758,640.3543997764588,1.0,1.0,1.0,32.9,47.7,57.7,13.8,15.6,15.8,0.6579999999999999,0.47700000000000004,0.28850000000000003
rf,3,ELEC2,0.7464587394411956,0.747264457439896,0.7460948667966212,3130.9657422780992,15962.059606671331,56155.44293115139,1.0,1.0,1.0,41.4,72.3,126.9,30.9,55.7,89.2,0.828,0.723,0.6345000000000001
rf,3,FICO,0.7060229445506693,0.7067877629063097,0.7081261950286807,170.9053368806839,655.0794682264328,2083.4063469409944,1.0,1.0,1.0,37.1,65.2,115.8,19.0,27.7,36.1,0.742,0.652,0.579
rf,3,HTRU2,0.9763128491620112,0.9769832402234636,0.976927374301676,5152.336206746101,21656.318283438683,41485.66318919659,1.0,1.0,1.0,39.3,66.5,119.2,34.5,53.2,70.6,0.7859999999999999,0.665,0.596
rf,3,House-16H,0.8292809488510008,0.8287620459599705,0.8289103039288361,8709.946232676506,35408.74598402977,11226.551804590224,1.0,1.0,1.0,50.0,98.3,173.0,35.4,57.1,97.4,1.0,0.983,0.865
rf,3,Ionosphere,0.9380281690140844,0.9436619718309858,0.9464788732394366,4701.881118535996,6405.050160861016,9115.473852419853,1.0,1.0,1.0,35.6,62.4,114.6,26.3,31.7,37.4,0.7120000000000001,0.624,0.573
rf,3,Pima-Diabetes,0.7714285714285715,0.7688311688311689,0.7688311688311689,4229.021784114838,18179.57628879547,43545.25135354995,1.0,1.0,1.0,43.2,73.4,125.7,29.4,46.6,63.3,0.8640000000000001,0.7340000000000001,0.6285000000000001
rf,3,PoL,0.9138324243926624,0.9120475954387705,0.913435795736242,4406.032781291008,17641.533694291116,45544.89754869938,1.0,1.0,1.0,33.7,61.1,110.8,37.1,55.0,82.4,0.674,0.611,0.5539999999999999
rf,3,Seeds,0.8857142857142858,0.8857142857142858,0.902116402116402,7437.554627752304,31675.319378876688,30249.33971579869,1.0,1.0,1.0,31.0,57.0,98.33333333333331,21.9,33.9,49.333333333333336,0.62,0.57,0.4916666666666666
rf,3,Spambase,0.9051031487513572,0.909229098805646,0.9098805646036916,6024.673516082764,9801.31395623684,21500.39652824402,1.0,1.0,1.0,47.0,81.1,139.0,30.9,35.7,43.3,0.94,0.8109999999999999,0.695
xgb,1,Breast-Cancer,0.9708029197080292,0.9708029197080292,0.962043795620438,5.64263083934784,17.40207357406616,45.43219983577728,1.0,1.0,1.0,15.3,19.2,21.3,10.9,15.7,18.3,0.306,0.192,0.1065
xgb,1,COMPAS,0.658465991316932,0.6652677279305355,0.6654124457308248,3.442787933349609,8.133494424819947,28.91920111179352,1.0,1.0,1.0,7.1,8.6,10.1,4.8,4.8,7.7,0.142,0.086,0.050499999999999996
xgb,1,ELEC2,0.7465367121507472,0.7590643274853801,0.7944119558154645,31.23270032405853,123.14861102104187,471.90271682739257,1.0,1.0,1.0,19.7,28.6,44.3,6.0,8.8,15.9,0.39399999999999996,0.28600000000000003,0.22149999999999997
xgb,1,FICO,0.7076481835564052,0.710133843212237,0.7134799235181644,10.080756735801696,37.69152131080627,92.95374104976652,1.0,1.0,1.0,13.5,15.9,17.3,8.1,10.1,12.1,0.27,0.159,0.08650000000000001
xgb,1,HTRU2,0.975586592178771,0.9768156424581006,0.9763687150837989,5.530892276763916,61.9213005065918,311.03294994831083,1.0,1.0,1.0,9.8,18.3,35.7,3.5,10.1,20.8,0.196,0.183,0.17850000000000002
xgb,1,House-16H,0.8413639733135657,0.856338028169014,0.8651593773165308,99.67820937633516,1179.1213079214097,3743.415136432648,1.0,1.0,1.0,38.7,65.2,101.6,20.7,46.3,63.1,0.774,0.652,0.508
xgb,1,Ionosphere,0.9126760563380282,0.9295774647887324,0.9295774647887324,5.361381316184998,53.5801598072052,439.7699278116226,1.0,1.0,1.0,12.2,21.7,35.3,9.3,22.6,38.6,0.244,0.217,0.1765
xgb,1,Pima-Diabetes,0.7428571428571429,0.7415584415584415,0.7337662337662337,3.8366878032684326,21.179461908340453,91.77015793323515,1.0,1.0,1.0,17.6,27.4,38.7,7.0,14.2,24.1,0.35200000000000004,0.27399999999999997,0.1935
xgb,1,PoL,0.9038175508180466,0.9286068418443232,0.9325731284085276,6.200909805297852,38.62501134872437,111.17328822612762,1.0,1.0,1.0,11.0,17.4,25.7,5.2,11.1,14.6,0.22,0.174,0.1285
xgb,1,Seeds,0.9142857142857144,0.919047619047619,0.923809523809524,8.414088535308839,30.76523609161377,74.86461112499236,1.0,1.0,1.0,13.9,21.3,28.3,6.2,10.3,11.7,0.278,0.213,0.14150000000000001
xgb,1,Spambase,0.9161780673181324,0.927687296416938,0.9339847991313788,32.427466416358946,503.4516878128052,1443.691933655739,1.0,1.0,1.0,24.3,37.9,58.4,18.3,35.5,47.0,0.486,0.379,0.292
xgb,3,Breast-Cancer,0.9693430656934308,0.9664233576642336,0.9649635036496352,116.6708238363266,1241.088320827484,5513.637338423729,1.0,1.0,1.0,30.6,55.3,93.0,18.6,32.3,45.9,0.612,0.5529999999999999,0.465
xgb,3,COMPAS,0.6643994211287988,0.6646888567293777,0.6642547033285094,42.80802140235901,151.21168451309205,466.1247449874878,1.0,1.0,1.0,25.2,39.6,50.4,10.1,13.9,14.9,0.504,0.396,0.252
xgb,3,ELEC2,0.8088109161793373,0.818635477582846,0.8327745289148798,400.21921877861024,11331.168599414825,50598.155974698064,1.0,1.0,1.0,49.7,96.5,187.9,18.4,39.2,65.9,0.9940000000000001,0.965,0.9395
xgb,3,FICO,0.7147227533460804,0.7138623326959846,0.7132887189292543,179.44071338176727,1167.6664189338685,6174.784656786918,1.0,1.0,1.0,45.0,81.2,137.8,15.8,25.1,31.9,0.9,0.812,0.6890000000000001
xgb,3,HTRU2,0.973072625698324,0.9731284916201116,0.9729608938547486,421.38483929634094,15826.744684529303,23871.573825621606,1.0,1.0,1.0,37.4,74.9,143.8,23.6,50.1,63.7,0.748,0.7490000000000001,0.7190000000000001
xgb,3,House-16H,0.8704225352112676,0.8780578206078576,0.8813194959229058,6663.203916907311,45516.72746856212,11554.01134405136,1.0,1.0,1.0,50.0,99.6,190.1,26.6,51.8,96.1,1.0,0.996,0.9505
xgb,3,Ionosphere,0.923943661971831,0.9183098591549296,0.9267605633802816,3351.4567846775053,12418.033728241922,13430.356717777251,1.0,1.0,1.0,32.6,60.9,96.7,31.0,48.5,49.7,0.652,0.609,0.48350000000000004
xgb,3,Pima-Diabetes,0.7324675324675324,0.7233766233766233,0.7168831168831169,1294.6106823921205,12698.602229475977,38776.293971920015,1.0,1.0,1.0,41.0,74.2,133.6,24.8,44.3,58.2,0.82,0.742,0.6679999999999999
xgb,3,PoL,0.9555775904809124,0.9626177491323747,0.9721368368864652,126.97748911380768,8203.776367521286,39918.896997475626,1.0,1.0,1.0,38.2,75.3,142.4,18.5,47.1,67.0,0.764,0.753,0.7120000000000001
xgb,3,Seeds,0.923809523809524,0.9142857142857144,0.9190476190476192,277.7415924787521,2615.3691918373106,11310.336280512807,1.0,1.0,1.0,29.1,53.8,81.8,14.5,25.4,35.4,0.5820000000000001,0.5379999999999999,0.409
xgb,3,Spambase,0.9350705754614548,0.9459283387622148,0.9524429967426709,8308.94511423111,11412.612508440016,26333.84153559208,1.0,1.0,1.0,44.8,80.5,142.2,34.1,34.1,44.5,0.8959999999999999,0.805,0.711

